How Well Does the Metropolis Algorithm Cope With Local Optima?

The Metropolis algorithm (MA) is a classic stochastic local search heuristic. It avoids getting stuck in local optima by occasionally accepting inferior solutions. To better and in a rigorous manner understand this ability, we conduct a mathematical runtime analysis of the MA on the CLIFF benchmark. Apart from one local optimum, cliff functions are monotonically increasing towards the global optimum. Consequently, to optimize a cliff function, the MA only once needs to accept an inferior solution. Despite seemingly being an ideal benchmark for the MA to profit from its main working principle, our mathematical runtime analysis shows that this hope does not come true. Even with the optimal temperature (the only parameter of the MA), the MA optimizes most cliff functions less efficiently than simple elitist evolutionary algorithms (EAs), which can only leave the local optimum by generating a superior solution possibly far away. This result suggests that our understanding of why the MA is often very successful in practice is not yet complete. Our work also suggests to equip the MA with global mutation operators, an idea supported by our preliminary experiments.

==> reviews.txt <==
---------------- Rev. 1
L72: that can also -> that it can also

FIXED

L101: this work is Section -> this work in Section

FIXED

L104: analysis, -> analysis.

FIXED
    
L357: we start our mathematical with -> we start our mathematical analysis with?

FIXED

L420-L426: isn't it the other way around? Reducing the distance to the optimum 1^n can be achieved by flipping one of the zero-bits to one. If there are i one-bits, the probability to decrease/reduce the distance is p_i^{-}= (n-i)/n and p_i^{+} = I/n

FIXED (we wrote that i is the number of one-bits but meant zero-bits)

L603: I suggest to drop "Then:"

Not changed.

Figure 3: I suggest to add Fast (1+1)EA, beta=1.5 to this plot as well.

OPEN
    
Figures 2+3: why is it 100 runs in Fig. 2 and 50 runs in Fig. 3?

OPEN

Can you make public the experimental code for reproduction please?

DONE

L850: Metropolis Algorithm -> Metropolis algorithm (for consistency)

FIXED

---------------- Rev. 2

Reference [24] – I suggest to reference the recently accepted journal article, which extends upon this extended abstract:
When move acceptance selection hyper-heuristics outperform Metropolis and elitist evolutionary algorithms and when not; Lissovoi et al.; Artificial Intelligence; Volume 314, January 2023, 103804

REFERENCE UPDATED

Lines 319 – 347: This paragraph seems to somewhat dismiss the results of the referenced paper. It should be mentioned at least here, if not throughout the paper, if the techniques and analysis methods are inspired from this paper, and discuss the main differences in the proof techniques.
In particular, the paper [24] remarks that due to the large fitness difference on the cliff, any temperature setting that enables such a ‘jump’ renders the onemax sections difficult to optimise efficiently. On the other hand, optimising the onemax sections efficiently leads to difficulty accepting the fitness difference on the cliff. I believe, for the local search operator, the same conclusions will hold even for this generalised cliff function – i.e., it can only be efficient if the jump from the cliff is not too large. Hence, the results and conclusions of this paper should be explained and discussed in more detail.

OPEN

Line 387: You have used the abbreviation “MA” before – why not here?

FIXED

Further: Can you provide any insights as to how the results for MA can be improved for the Jump function, and the CliffJump function from [24] – see above.

OPEN

Section 4 focuses on a generalisation and an improvement in existing results. I would prefer to see more weight given in the paper to the new idea of implementing the global mutation within Metropolis for optimising Cliff functions, for which only one paragraph (and one graph) are presented. Perhaps some preliminary theoretical results for the OneMax function, and a discussion on the expected performance for any cliff jumps (i.e., what is the expected time, from a state with i one-bits to a state with i+p one bits, where i is before the cliff, and i+p is after?) would provide a significant contribution alongside the current work.

DO NOTHING?

---------------- Rev. 3

Symbol T is used for both temperature and runtime.

DO NOTHING. We use T for the  temperature only twice and then proceed with \alpha. Later we clearly redefine T as runtime.


If space permits, I would recommend the authors sketch the omitted proofs in a bit more detail.

DO NOTHING

I would find useful a figure of parameter space indicating different regimes and a summary table with experimental parameter settings of the methods, motivating their future work.

No space. DO NOTHING? 

Can the authors provide links to their implementations for replicability purposes?

DONE


---------------- Rev. 4

The second reason is that, while Lissovoi et al.’s [24] work is referenced and this work expands on their results on the Cliff benchmark, Lissovoi et al. already find that the Metropolis algorithm is “particular sensitivity [..] to the magnitude of the fitness difference between the parent and offspring solutions” and that the Metropolis algorithm “requires that the basin decreases gently to be efficient”. This does not seem to be mentioned in the paper and makes the premise of the paper less strong. The title of the paper also probably also lets the reader expect too much out of the paper.

OPEN

